Binocular Model: A deep learning solution for online melt pool temperature analysis using dual-wavelength Imaging Pyrometry

In metal Additive Manufacturing (AM), monitoring the temperature of the Melt Pool (MP) is crucial for ensuring part quality, process stability, defect prevention, and overall process optimization. Traditional methods, are slow to converge and require extensive manual effort to translate data into actionable insights, rendering them impractical for real-time monitoring and control. To address this challenge, we propose an Artificial Intelligence (AI)-based solution aimed at reducing manual data processing reliance and improving the efficiency of transitioning from data to insight. In our study, we utilize a dataset comprising dual-wavelength real-time process monitoring data and corresponding temperature maps. We introduce a deep learning model called the "Binocular model," which exploits dual input observations to perform a precise analysis of MP temperature in Laser Powder Bed Fusion (L-PBF). Through advanced deep learning techniques, we seamlessly convert raw data into temperature maps, significantly streamlining the process and enabling batch processing at a rate of up to 750 frames per second, approximately 1000 times faster than conventional methods. Our Binocular model achieves high accuracy in temperature estimation, evidenced by a 0.95 R-squared score, while simultaneously enhancing processing efficiency by a factor of $\sim1000x$ times. This model directly addresses the challenge of real-time MP temperature monitoring and offers insights into the encountered constraints and the benefits of our Deep Learning-based approach. By combining efficiency and precision, our work contributes to the advancement of temperature monitoring in L-PBF, thus driving progress in the field of metal AM.

==> els-cas-templates/README.txt <==
This bundle provides two classfiles, namely cas-sc.cls and cas-dc.cls
and corresponding template files for typesetting journal articles
supposed to go through Elsevier's updated workflow. cas-sc.cls is meant
for one-column, the other cas-dc.cls for two-column layout. These are
now accepted for submitting articles both in Elsevier's electronic
submission system and elsewhere.

Bugs and problems with classfiles may be reported to the
developers of the class via elsarticle@stmdocs.in.

The file manifest.txt provides a list of the files in the
elsarticle-cas bundle.  The following are the main files available:

- cas-sc.cls, classfile to typeset article in single column
- cas-dc.cls, classfile to typeset article in double column
- cas-sc-template.tex, template file for single column journals
- cas-dc-template.tex, template file for double column journals
- cas-common.sty, additional macro package for formatting
- cas-model2-names.bst, BibTeX style file
- cas-refs.bib, sample BibTeX database
- cas-twitter.jpeg, cas-linkedin.jpeg, cas-url.jpeg, cas-gplus.jpeg, 
  cas-facebook.jpeg, cas-email.jpeg - thumbnail images of social 
  networking sites

The PDF documentation elsdoc-cas.pdf is in the doc directory.  To
generate it:

 1. pdflatex elsdoc-cas
 2. pdflatex elsdoc-cas
 3. pdflatex elsdoc-cas

or

use the makefile. Use the target `all' (eg: make all) in doc
directory.

The above procedure will create a print version, namely elsdoc-cas.pdf.

Copyright 2019-2021, Elsevier. Bugs, feature requests, suggestions and
comments may be mailed to elsarticle@stmdocs.in. cas-sc.cls, cas-dc.cls
related documentations and supporting packages are released under the
LATEX Project Public Licence, either version 1.2 or any later
version. This work has the LPPL maintenance status
'author-maintained'.


==> els-cas-templates/manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


